The mid-infrared spectrum of the transiting exoplanet HD 209458b

We report the spectroscopic detection of mid-infrared emission from the transiting exoplanet HD 209458b. Using archive data taken with the Spitzer/IRS instrument, we have determined the spectrum of HD 209458b between 7.46 and 15.25 microns. We have used two independent methods to determine the planet spectrum, one differential in wavelength and one absolute, and find the results are in good agreement. Over much of this spectral range, the planet spectrum is consistent with featureless thermal emission. Between 7.5 and 8.5 microns, we find evidence for an unidentified spectral feature. If this spectral modulation is due to absorption, it implies that the dayside vertical temperature profile of the planetary atmosphere is not entirely isothermal. Using the IRS data, we have determined the broad-band eclipse depth to be 0.00315 +/- 0.000315, implying significant redistribution of heat from the dayside to the nightside. This work required development of improved methods for Spitzer/IRS data calibration that increase the achievable absolute calibration precision and dynamic range for observations of bright point sources.

==> letter.txt <==
Dear Dr. Sneden:

We are pleased to submit our revised manuscript.  We have considered
carefully the referee's remarks.  Below, we give our reasons for why we
do not believe that any changes to the text are required.

1) "I agree that their results are most consistent with efficient
   redistribution of heat" - we understand this to mean that the
   referee agrees with our interpretation and thus no changes are
   required.

2) "procedure neglects the fact that Spitzer is not located at the
   Earth's position" - we have questioned the Spitzer Science center on
   exactly this point.  Our understanding is that the spacecraft
   on-board clock offset is updated regularly and that the observation
   time, as reported by the spacecraft, is in JD.  Thus, a correction
   is being applied to account for the Spitzer orbit (Earth trailing).
   The error in this correction is estimated to be on the order of
   seconds, not minutes.  There is a Spitzer FAQ entry on exactly
   this point (getting the correct JD time), and we used the
   recommended key word.

3) "authors speculate that the difference in the wavelength solutions"
   - the IRS instrument manual is very clear on this point.  "In
   comparing the extracted spectrum to the 2D dispersed image, the
   observer can use the b_wavsamp_wave.fits file to associate an
   approximate wavelength with each pixel. Note that the extraction
   procedure involves interpolation, so this association is for
   informational purposes only, and is not appropriate for science
   quality extractions. The exact wavelength and cross-dispersion
   solution is provided in the wavesamp.tbl file (see Chapter x5.5)." 

   According to the supporting material provided in the online supplement of 
   their Nature paper, the Richardson team used the b_wavesamp_wave.fits
   file to establish the wavelength scale for the data in each of the AORs.
   The IRS documentation clearly states that establishing the wavelength
   scale by this method is "not appropriate for science quality extractions."

   We use the wavesamp.tbl file to establish the wavelength scale, as
   recommended by the IRS instrument manual.  We have followed the correct
   calibration procedure to establish the wavelength scale, while the 
   Richardson team has not.  Thus we do not feel it is appropriate for
   our team to explore why the wavelength scale used by the Richardson 
   team is not internally consistent between the AORs.

4) "authors state that their methods are suitable for spectroscopy of
   the NIGHTsides of exoplanets" - correct.  Because we make an
   *absolute* calibration (time independent) to the level of 1 part in
   1000, we are pointing out that our technique is capable of making a
   nightside spectral measurement.  We are able to achieve this
   because we built a custom spectral response function using 3 years
   of calibrator observations, and we apply corrections for both
   (1) pointing errors and (2) background errors to the calibrator data.

A very few minor edits were introduced to correct typo's and for
clarity. We also changed the colors in fig7 and fig9.  None of these
edits changes the meaning or conclusions of the manuscript.

Sincerely,
Mark Swain

